Hardware Limitations and Optimization Approach in 1-Bit RIS Design at 28 GHz

Reconfigurable intelligent surfaces (RIS) have emerged as a transformative technology for electromagnetic (EM) wave manipulation, offering unprecedented control over wave reflections compared to traditional metallic reflectors. By utilizing an array of tunable elements, RIS can steer and shape electromagnetic waves to enhance signal quality in wireless communication and radar systems. However, practical implementations face significant challenges due to hardware limitations and phase quantization errors. In this work, a 1-bit RIS prototype operating at 28 GHz is developed to experimentally evaluate the impact of hardware constraints on RIS performance. Unlike conventional studies that model RIS as an ideal phase-shift matrix, this study accounts for physical parameters that influence the actual reflection pattern. In particular, the presence of specular reflection due to hardware limitations is investigated. Additionally, the effects of phase quantization errors, which stem from the discrete nature of RIS elements, are analyzed, and a genetic algorithm (GA)-based optimization is introduced to mitigate these errors. The proposed optimization strategy effectively reduces gain degradation at the desired angle caused by 1-bit quantization, enhancing the overall performance of RIS. The effectiveness of the approach is validated through measurements, underscoring the importance of advanced phase control techniques in improving the functionality of RIS.

==> Data/1bit_3bit.csv <==
0,23.099,29.389,30.077,30.077
1,24.295,29.334,29.607,30.387
2,22.735,28.869,28.63,30.851
3,16.825,27.681,26.612,30.729
4,5.8513,26.204,23.681,29.521
5,20.358,25.693,21.876,26.751
6,24.062,26.258,22.233,21.767
7,24.577,26.445,21.579,18.881
8,22.279,25.254,17.321,23.239
9,14.354,21.836,13.141,25.817
10,12.507,14.107,22.309,26.575
11,22.039,14.489,26.471,26.204
12,24.934,19.995,27.836,25.325
13,24.989,20.916,27.005,24.554
14,22.196,17.878,24.641,24.316
15,12.609,2.0282,26.33,25.083
16,15.188,17.656,31.135,27.124
17,23.204,23.686,34.484,29.62
18,25.799,25.963,36.36,31.677
19,25.77,26.004,37.03,32.927
20,23.039,23.875,36.578,33.243
21,14.04,19.703,34.889,32.494
22,15.187,21.097,31.5,30.378
23,23.773,25.765,24.746,25.985
24,26.685,28.25,16.991,14.521
25,27.077,28.879,26.394,20.058
26,25.135,27.773,29.803,26.65
27,19.045,24.463,30.874,29.18
28,8.6077,17.974,30.68,29.961
29,23.088,20.389,29.874,29.737
30,27.285,25.593,29.165,29.165
31,28.699,27.772,28.919,29.063
32,28.129,27.884,28.704,29.758
33,25.161,25.928,27.834,30.754
34,16.155,20.499,25.768,31.584
35,17.333,10.433,22.107,32.158
36,26.261,22.722,19.033,32.588
37,29.715,27.159,21.682,32.98
38,30.988,28.779,24.184,33.312
39,30.606,28.438,24.607,33.432
40,28.289,25.76,22.532,33.142
41,22.025,17.296,14.808,32.23
42,12.497,18.756,15.261,30.431
43,26.871,28.105,25.335,27.273
44,31.638,32.234,29.742,21.821
45,33.99,34.416,32.112,18.644
46,34.902,35.337,33.174,24.392
47,34.562,35.152,33.104,27.916
48,32.698,33.708,31.79,29.715
49,27.941,30.396,28.887,30.554
50,-26.5,24.845,25.944,31.06
51,29.598,29.328,30.094,31.953
52,36.052,35.354,35.048,33.624
53,39.801,39.183,38.546,35.737
54,42.336,41.806,41.05,37.8
55,44.136,43.677,42.878,39.571
56,45.42,45.019,44.211,40.993
57,46.307,45.955,45.156,42.075
58,46.871,46.563,45.78,42.847
59,47.161,46.892,46.132,43.336
60,47.21,46.978,46.243,43.567
61,47.043,46.847,46.138,43.557
62,46.676,46.516,45.833,43.321
63,46.121,45.996,45.34,42.867
64,45.383,45.297,44.666,42.198
65,44.464,44.422,43.814,41.314
66,43.361,43.369,42.783,40.209
67,42.063,42.132,41.565,38.874
68,40.551,40.698,40.148,37.301
69,38.79,39.048,38.511,35.495
70,36.725,37.147,36.621,33.519
71,34.254,34.949,34.436,31.596
72,31.18,32.39,31.914,30.234
73,27.058,29.426,29.082,29.951
74,20.464,26.251,26.347,30.606
75,-13.549,24.041,24.982,31.619
76,18.666,24.378,25.715,32.607
77,24.047,26.095,27.283,33.441
78,26.853,27.755,28.746,34.101
79,28.613,29.05,29.907,34.606
80,29.805,30.017,30.791,34.981
81,30.643,30.732,31.458,35.25
82,31.243,31.258,31.956,35.437
83,31.675,31.642,32.327,35.56
84,31.986,31.921,32.599,35.636
85,32.207,32.12,32.797,35.678
86,32.363,32.259,32.938,35.697
87,32.468,32.353,33.035,35.702
88,32.535,32.413,33.098,35.701
89,32.573,32.446,33.133,35.698
90,32.585,32.457,33.144,35.697


==> Data/1bit_3bit_2.csv <==
0,15.673,18.864,18.864,18.864
1,17.854,18.488,18.335,19.545
2,18.949,18.724,18.623,20.991
3,19.205,19.013,19.245,22.397
4,18.661,18.96,19.697,23.44
5,17.191,18.362,19.701,24.047
6,14.374,17.094,19.097,24.217
7,8.7075,15.105,17.721,23.949
8,-23.156,12.843,15.345,23.228
9,9.2782,12.388,12.052,22.009
10,14.885,14.531,11.353,20.206
11,17.791,16.94,15.136,17.674
12,19.398,18.675,18.635,14.233
13,20.114,19.679,21.112,10.36
14,20.068,20.003,22.813,9.7773
15,19.241,19.648,23.93,12.467
16,17.439,18.534,24.585,14.774
17,14.078,16.445,24.851,16.302
18,6.7651,12.941,24.783,17.327
19,-0.31221,8.3708,24.431,18.115
20,12.315,10.504,23.852,18.857
21,16.98,15.205,23.125,19.632
22,19.588,18.297,22.361,20.41
23,21.101,20.223,21.683,21.097
24,21.838,21.323,21.178,21.596
25,21.91,21.753,20.833,21.826
26,21.312,21.554,20.544,21.726
27,19.918,20.677,20.175,21.248
28,17.368,18.945,19.623,20.366
29,12.503,15.902,18.851,19.14
30,-4.4449,10.296,17.952,17.952
31,10.233,6.1331,17.238,17.776
32,17.008,13.918,17.198,19.186
33,20.567,18.54,18.008,21.33
34,22.79,21.371,19.278,23.38
35,24.205,23.206,20.537,25.083
36,25.02,24.362,21.538,26.417
37,25.324,24.977,22.185,27.414
38,25.131,25.105,22.435,28.107
39,24.39,24.74,22.246,28.525
40,22.955,23.808,21.548,28.684
41,20.455,22.121,20.206,28.598
42,15.751,19.21,17.978,28.273
43,-0.33362,13.551,14.638,27.717
44,13.656,3.9919,12.62,26.947
45,20.861,16.253,16.515,26.014
46,24.881,21.932,20.836,25.047
47,27.654,25.459,24.086,24.312
48,29.736,27.984,26.568,24.153
49,31.363,29.911,28.525,24.72
50,32.664,31.434,30.104,25.793
51,33.712,32.657,31.395,27.039
52,34.558,33.647,32.456,28.243
53,35.236,34.447,33.329,29.314
54,35.772,35.09,34.043,30.226
55,36.183,35.597,34.62,30.983
56,36.486,35.987,35.078,31.596
57,36.692,36.274,35.43,32.079
58,36.812,36.47,35.687,32.447
59,36.854,36.583,35.86,32.711
60,36.825,36.623,35.956,32.882
61,36.731,36.596,35.983,32.972
62,36.58,36.508,35.946,32.989
63,36.374,36.366,35.852,32.941
64,36.12,36.174,35.705,32.837
65,35.822,35.937,35.51,32.685
66,35.483,35.66,35.272,32.49
67,35.108,35.346,34.995,32.262
68,34.701,35,34.683,32.007
69,34.264,34.626,34.339,31.733
70,33.803,34.226,33.968,31.448
71,33.319,33.806,33.573,31.158
72,32.818,33.369,33.159,30.87
73,32.303,32.919,32.728,30.592
74,31.778,32.46,32.286,30.329
75,31.247,31.995,31.836,30.086
76,30.713,31.529,31.382,29.866
77,30.183,31.066,30.929,29.673
78,29.66,30.61,30.481,29.506
79,29.149,30.167,30.043,29.366
80,28.656,29.74,29.62,29.251
81,28.186,29.335,29.217,29.16
82,27.744,28.955,28.839,29.089
83,27.337,28.607,28.491,29.035
84,26.97,28.294,28.177,28.995
85,26.648,28.02,27.903,28.967
86,26.377,27.791,27.671,28.947
87,26.161,27.608,27.488,28.934
88,26.004,27.475,27.354,28.926
89,25.908,27.395,27.273,28.922
90,25.876,27.368,27.246,28.921


==> Data/5a.csv <==
"Freq [GHz]","ON [deg]","OFF-180 degrees PS-l=0.64 mm [deg]","OFF-164 degrees PS-l=0.54 mm [deg]","OFF-134 degrees PS-l=0.37 mm [deg]","OFF-72 degrees PS-l=0 mm [deg]"
25,-116.707007170089,127.55366247943,133.663527325505,140.527449379069,156.362785470913
25.05,-119.628620560996,126.517943302849,132.69715125329,139.688982661946,155.710485789688
25.1,-122.424525844108,125.457604336234,131.713545385188,138.840375001228,155.052719708005
25.15,-125.102164579433,124.371402667652,130.711284256964,137.980100371843,154.388957407595
25.2,-127.668702680138,123.258041070002,129.688962464372,137.106749925375,153.718660326789
25.25,-130.13100302492,122.116164231617,128.645177633472,136.218994060173,153.041279350698
25.3,-132.495609993638,120.944354939012,127.57851659492,135.315554004574,152.356253014222
25.35,-134.768743247422,119.741130204572,126.487543848571,134.395179989621,151.663005697477
25.4,-136.956298551677,118.504937339522,125.370791676995,133.456634051275,150.960945798335
25.45,-139.063853857784,117.234149977585,124.226751451126,132.498676121456,150.249463866272
25.5,-141.096679211434,115.927064064578,123.05386579881,131.520052474097,149.527930681164
25.55,-143.059749352658,114.581893834009,121.85052139853,130.519485864436,148.795695264867
25.6,-144.957758126381,113.196767801352,120.615042225161,129.495666885095,148.052082810346
25.65,-146.79513401808,111.769724816503,119.345683124108,128.447246191068,147.296392515075
25.7,-148.576056293008,110.298710229753,118.040623627903,127.372827335903,146.527895303907
25.75,-150.3044713532,108.781572237483,116.69796195854,126.270960026397,145.745831428596
25.8,-151.984109023063,107.216058493346,115.315709185375,125.140133650187,144.94940792692
25.85,-153.618498565981,105.5998130884,113.891783530236,123.978770965918,144.137795927678
25.9,-155.210984289889,103.930374027234,112.424004833522,122.785221872881,143.310127784301
25.95,-156.764740657011,102.205171353827,110.910089216002,121.557757197983,142.465494020105
26,-158.282786846558,100.421526112017,109.347643994266,120.294562456209,141.602940067199
26.05,-159.768000755322,98.5766503595516,107.734162931782,118.993731555846,140.721462778526
26.1,-161.22313243665,96.6676484977893,106.067021936047,117.653260434493,139.820006693974
26.15,-162.650817001999,94.6915202225039,104.343475342215,116.271040625984,138.897460037628
26.2,-164.053587020573,92.6451654544646,102.560652960992,114.844852773389,137.952650421773
26.25,-165.433884460663,90.5253916645267,100.715558108944,113.372360119574,136.984340234918
26.3,-166.794072226957,88.328924070028,98.8050668874091,111.851102025473,135.991221685829
26.35,-168.13644535556,86.0524192434812,96.8259290306073,110.278487587542,134.971911474606
26.4,-169.463241926729,83.6924827431237,94.7747707060274,108.651789451344,133.924945064447
26.45,-170.776653769558,81.2456914386383,92.6480997202322,106.968137948123,132.848770519061
26.5,-172.078837030719,78.7086212657862,90.4423136616853,105.224515717035,131.741741877299
26.55,-173.371922682627,76.0778811912366,88.1537115980331,103.417753018184,130.602112028554
26.6,-174.658027058159,73.3501541938688,85.7785100373122,101.544523992247,129.428025057627
26.65,-175.939262496447,70.5222460638927,83.3128639586722,99.6013441824133,128.217508023516
26.7,-177.217748193657,67.5911427674478,80.7528938127952,97.5845697047669,126.968462140149
26.75,-178.495621362364,64.5540770066657,78.0947194803931,95.4903985360229,125.67865332753
26.8,-179.775048805465,61.4086044037611,75.3345022493627,93.3148744827683,124.345702104309
26.85,-181.058239025864,58.1526894258817,72.468495911741,91.0538945061276,122.96707280101
26.9,-182.34745500376,54.7848007291191,69.4931080780038,88.7032201995554,121.540062076374
26.95,-183.645027781692,51.3040150083047,66.4049727295332,86.2584943539242,120.061786734851
27,-184.95337102556,47.7101276884666,63.2010348575267,83.715263692635,118.529170853256
27.05,-186.274996736959,44.0037678801434,59.8786477319102,81.069009013348,116.938932249344
27.1,-187.61253232278,40.1865139759741,56.4356828720671,78.3151841255079,115.287568351269
27.15,-188.968739249579,36.2610051346006,52.8706521147284,75.4492651109939,113.57134155948
27.2,-190.346533550072,32.2310427804271,49.1828402657345,72.4668115404755,111.786264246099
27.25,-191.749008470773,28.1016752707913,45.3724456632594,69.3635413233377,109.928083591717
27.3,-193.179459610735,23.8792582176174,41.4407245861913,66.1354208194869,107.992266545091
27.35,-194.641412935333,19.5714827828642,37.390133862392,62.7787716491985,105.973985286103
27.4,-196.138656116427,15.1873647931205,33.2244643820464,59.2903952463509,103.868103709753
27.45,-197.675273715838,10.7371888636909,28.9489566727101,55.6677155440643,101.669165605356
27.5,-199.255686802541,6.23240395531194,24.5703884895237,51.9089391913378,99.371385420112
27.55,-200.884697690557,1.68546981610589,20.0971238127478,48.0132313135794,96.9686427479701
27.6,-202.567540581471,-2.8903426377395,15.5391130274976,43.9809030115407,94.4544820121738
27.65,-204.309939019197,-7.48119015166532,10.9078356470129,39.8136045546766,91.8221192004075
27.7,-206.118171188686,-12.0729248103413,6.2161798685894,35.5145156583841,89.0644579941067
27.75,-207.999144247618,-16.651377462581,1.47825743793131,31.0885215396892,86.1741181981732
27.8,-209.960479036003,-21.2026422483736,-3.29084256513182,26.542360958619,83.1434800529951
27.85,-212.010606681371,-25.7133474735773,-8.07535190474828,21.8847306353902,79.9647487482913
27.9,-214.158878800685,-30.1708994198167,-12.8591590940683,17.1263298448792,76.6300442834413
27.95,-216.415693161194,-34.563688262323,-17.6261648411693,12.2798301890538,73.1315226127829
28,-218.792636809613,-38.8812486977037,-22.3606367357482,7.35975895229533,69.4615347243312
28.05,-221.302648757819,-43.1143716668674,-27.0475429612904,2.38229016987367,65.6128307046668
28.1,-223.960204270858,-47.255167218956,-31.6728470907581,-2.63505475258282,61.5788157045836
28.15,-226.781522564909,-51.2970816930651,-36.2237500850842,-7.67378619130523,57.3538636381451
28.2,-229.784799122514,-55.2348747523799,-40.6888707920318,-12.7148858563275,52.9336919487883
28.25,-232.990462671591,-59.064563283933,-45.0583617390336,-17.7392802931127,48.3157962562386
28.3,-236.421454760026,-62.783339813566,-49.3239620907158,-22.7283177404293,43.4999366619029
28.35,-240.103526220188,-66.3894730119254,-53.4789937404464,-27.6642173515044,38.4886575451745
28.4,-244.065538696656,-69.8821972622735,-57.5183093263908,-32.5304632099715,33.2878100815731
28.45,-248.339749254209,-73.2615973193672,-61.438202451138,-37.3121221404337,27.907032539183
28.5,-252.962039446681,-76.5284929811079,-65.2362906867676,-41.996072784257,22.3601300403127
28.55,-257.972023202643,-79.6843275603696,-68.9113813268755,-46.5711423169479,16.665286616298
28.6,-263.412924762678,-82.7310628806117,-72.4633286117256,-51.0281551863838,10.8450425889364
28.65,-269.331050882953,-85.6710825843598,-75.8928895925533,-55.3599044083624,4.92598370571704
28.7,-275.774582456248,-88.5071047682383,-79.2015841535065,-59.5610598276744,-1.06188308306623
28.75,-282.79127708514,-91.242104343173,-82.3915631459317,-63.6280293763382,-7.08605118300277
28.8,-290.424525591408,-93.8792450583934,-85.4654872131945,-67.5587891023906,-13.1126706755298
28.85,-298.707117072224,-96.4218207989501,-88.4264177471251,-71.3526961460347,-19.1078358319956
28.9,-307.652218185675,-98.8732055503758,-91.2777205259768,-75.010296467359,-25.0388759921681
28.95,-317.241769296662,-101.236811294648,-94.0229819257379,-78.533136466758,-30.8755215612445
29,-327.41404928023,-103.516053041043,-96.6659371378217,-81.9235850444151,-36.5908403891167
29.05,-338.054420175355,-105.714320182815,-99.2104095326513,-85.1846703447199,-42.1618803095026
29.1,-348.994980732125,-107.834953393064,-101.660260142951,-88.3199335344409,-47.5699999674196
29.15,-360.027728626697,-109.881226318121,-104.019346170639,-91.3333004981266,-52.8009113322543
29.2,-370.930519666001,-111.856331384364,-106.291487419403,-94.2289712697922,-57.8444860657434
29.25,-381.498108542911,-113.763369100003,-108.480439598909,-97.0113263006355,-62.6943917402167
29.3,-391.567382318629,-115.605340299546,-110.589873518762,-99.6848482204166,-67.3476245308121
29.35,-401.029454328812,-117.385140844912,-112.623359278647,-102.254057518636,-71.8039965225975
29.4,-409.828355088925,-119.105558358553,-114.584354655528,-104.723460491926,-76.0656226813213
29.45,-417.951155980389,-120.769270622464,-116.476196983659,-107.097507829271,-80.1364385607961
29.5,-425.415255159691,-122.378845327923,-118.30209791426,-109.380562296963,-84.0217673181097
29.55,-432.256727650235,-123.93674090864,-120.065140526136,-111.576874114528,-87.7279447218598
29.6,-438.521380850776,-125.445308230436,-121.768278335691,-113.690562760113,-91.262003782889
29.65,-444.25864509057,-126.906792947125,-123.414335823415,-115.725604095346,-94.6314160950693
29.7,-449.517766117443,-128.323338363476,-125.006010154743,-117.685821847075,-97.8438844130824
29.75,-454.345635983126,-129.696988673034,-126.545873825851,-119.574882620883,-100.907179855244
29.8,-458.785697649854,-131.029692461951,-128.036378010808,-121.396293746395,-103.829016911339
29.85,-462.87751229178,-132.323306389397,-129.47985642548,-123.15340336529,-106.616959790889
29.9,-466.656714463019,-133.579598972046,-130.878529557064,-124.84940227081,-109.278354292909
29.95,-470.155180763281,-134.800254414037,-132.234509136151,-126.487327091618,-111.820280143229
30,-473.4013053411,-135.986876435652,-133.549802752086,-128.070064485002,-114.249519520491


==> Data/5b.csv <==
"Freq [GHz]","ON []","OFF-180 degrees PS-l=0.64 mm []","OFF-164 degrees PS-l=0.54 mm []","OFF-134 degrees PS-l=0.37 mm []","OFF-72 degrees PS-l=0 mm []"
25,-0.943548806740594,-0.589466955585652,-0.559107621743358,-0.530726435034274,-0.506803059402033
25.05,-0.907675523892673,-0.601068265725255,-0.56852245241413,-0.537295204363486,-0.508661589449092
25.1,-0.873733297911434,-0.613303178702592,-0.578525181305894,-0.54438032590906,-0.510869973899571
25.15,-0.841684664272337,-0.626199566669013,-0.589133643861801,-0.551984517867897,-0.513432944352416
25.2,-0.811478473445367,-0.639787033320521,-0.600368584735974,-0.560115375896794,-0.516356210596462
25.25,-0.783054012276463,-0.654096961179384,-0.612253409443095,-0.568784422452425,-0.519646473809805
25.3,-0.756344324506778,-0.669162556501324,-0.624814028346645,-0.578006481460871,-0.523311446564233
25.35,-0.731278849064161,-0.685018889481017,-0.638078764750914,-0.587799268585752,-0.527359879397679
25.4,-0.707785487043427,-0.701702927072429,-0.652078307757577,-0.59818312781543,-0.53180159382567
25.45,-0.685792196926344,-0.719253555342567,-0.666845696158334,-0.609180869615738,-0.536647521769991
25.5,-0.665228205260093,-0.737711587700703,-0.682416323206104,-0.620817681105948,-0.541909751477556
25.55,-0.646024907565542,-0.757119754699857,-0.698827954308624,-0.633121088326619,-0.547601580059285
25.6,-0.628116522445979,-0.77752267031469,-0.716120751009167,-0.646120956835178,-0.553737572866428
25.65,-0.611440551349016,-0.7989667686924,-0.734337295283922,-0.659849520857014,-0.560333629976909
25.7,-0.595938087257137,-0.82150020427098,-0.753522608389339,-0.674341433813415,-0.567407060127035
25.75,-0.581554007510593,-0.845172706939483,-0.773724158326702,-0.689633834694983,-0.574976662469945
25.8,-0.568237079405341,-0.870035382495728,-0.794991849506356,-0.705766425770055,-0.583062816615997
25.85,-0.555940001522696,-0.896140447049154,-0.817377987433964,-0.722781557664537,-0.591687581437471
25.9,-0.544619399314857,-0.923540882253735,-0.840937210200963,-0.740724318053092,-0.600874803181779
25.95,-0.534235789613953,-0.952289996294113,-0.865726377271693,-0.759642620127996,-0.610650233478022
26,-0.524753525781427,-0.982440873445567,-0.891804404470393,-0.779587286681942,-0.621041657857476
26.05,-0.516140732834183,-1.01404569283758,-0.919232032224844,-0.800612125093076,-0.632079035452018
26.1,-0.508369240008312,-1.04715489480497,-0.948071511952725,-0.82277398771305,-0.643794650541682
26.15,-0.501414516658632,-1.08181617107424,-0.978386193065626,-0.846132811137641,-0.656223276652603
26.2,-0.495255616351667,-1.11807325312364,-1.0102399902931,-0.870751626551901,-0.669402353905701
26.25,-0.48987513313278,-1.15596447163954,-1.04369670810746,-0.896696531768943,-0.683372180271477
26.3,-0.485259173309474,-1.19552105934839,-1.07881919580887,-0.924036613682565,-0.69817611736467
26.35,-0.481397345733527,-1.23676517007212,-1.11566830360752,-0.952843807599946,-0.713860811324413
26.4,-0.47828277322206,-1.27970758911836,-1.1543016068259,-0.98319267726756,-0.730476429164176
26.45,-0.475912127781742,-1.32434511477299,-1.19477186248516,-1.0151600963182,-0.748076910842007
26.5,-0.474285692201707,-1.37065759844939,-1.23712516025521,-1.04882480832043,-0.766720236972207
26.55,-0.473407450706446,-1.4186046428902,-1.28139872869959,-1.08426683859013,-0.786468711795567
26.6,-0.473285211762254,-1.46812197472087,-1.32761835827936,-1.12156672643781,-0.807389260483953
26.65,-0.473930766226789,-1.51911753058744,-1.37579540582022,-1.1608045416211,-0.829553739246797
26.7,-0.475360084712098,-1.57146732603504,-1.42592335183699,-1.20205864355925,-0.853039255832727
26.75,-0.477593558390768,-1.6250112138028,-1.47797389371816,-1.24540413652654,-0.877928496925582
26.8,-0.480656288358147,-1.6795486834172,-1.53189257559831,-1.29091096889136,-0.904310057535541
26.85,-0.484578429253081,-1.73483490611268,-1.58759398144763,-1.33864161994071,-0.932278765625634
26.9,-0.489395594033248,-1.79057728606468,-1.64495655312177,-1.38864831461056,-0.961935992965642
26.95,-0.49514932772762,-1.84643283697708,-1.70381714127719,-1.44096970544699,-0.993389940228723
27,-0.501887659470491,-1.90200675622981,-1.76396545502151,-1.49562696358038,-1.02675588074157
27.05,-0.509665743595956,-1.95685260889448,-1.8251386459484,-1.55261922804329,-1.0621563426593
27.1,-0.518546602413932,-2.01047455040134,-1.88701634214016,-1.61191837744556,-1.09972120364081
27.15,-0.528601985353424,-2.06233199753973,-1.94921653358088,-1.6734631122842,-1.13958766509948
27.2,-0.539913361738251,-2.11184709055579,-2.01129279531055,-1.73715237286449,-1.18190006436038
27.25,-0.552573067085017,-2.15841516436158,-2.07273340742895,-1.80283816995045,-1.22680947259901
27.3,-0.566685626301206,-2.20141825936181,-2.13296297689996,-1.8703179756985,-1.27447301361333
27.35,-0.582369280779382,-2.24024145581104,-2.19134716664404,-1.93932691330324,-1.32505282337759
27.4,-0.599757750623408,-2.27429152496667,-2.2472010725714,-2.00953009559385,-1.37871455229339
27.45,-0.619002268146061,-2.30301708374686,-2.29980164041207,-2.08051559328971,-1.43562529143275
27.5,-0.640273923880683,-2.32592915680707,-2.34840426930822,-2.15178865615135,-1.4959507804552
27.55,-0.663766372191562,-2.34262083770378,-2.39226340798374,-2.2227679523107,-1.55985172919794
27.6,-0.689698949372709,-2.35278464475215,-2.43065652995105,-2.29278471278266,-1.62747905776664
27.65,-0.718320262988978,-2.35622622148369,-2.4629104161731,-2.361085741714,-1.69896783349492
27.7,-0.749912316100757,-2.35287324924313,-2.48842823767486,-2.4268412437271,-1.77442966027161
27.75,-0.784795233374084,-2.34277880558605,-2.50671559178963,-2.48915828994031,-1.85394326158805
27.8,-0.823332655841365,-2.3261188739655,-2.51740348005027,-2.54710046013332,-1.93754300008214
27.85,-0.865937864691157,-2.30318422363537,-2.5202662821451,-2.59971374081883,-2.02520510433683
27.9,-0.913080678423048,-2.27436736115226,-2.51523310259778,-2.64605813559524,-2.11683144129674
27.95,-0.965295134885169,-2.2401456400059,-2.50239142174917,-2.68524370175817,-2.21223079891543
28,-1.02318791185611,-2.20106185626966,-2.48198269880623,-2.71646895663906,-2.31109784924008
28.05,-1.0874473419499,-2.15770373658814,-2.45439034559839,-2.73905892780422,-2.41299027141142
28.1,-1.15885271972177,-2.11068364934044,-2.42012119604134,-2.75249969997189,-2.51730494795361
28.15,-1.23828334988032,-2.06061967219097,-2.37978213368185,-2.75646626863195,-2.62325471865138
28.2,-1.32672640153604,-2.00811887393163,-2.33405384045208,-2.75084091980002,-2.72984787454972
28.25,-1.42528205218287,-1.95376336277272,-2.28366367476016,-2.73572020274509,-2.83587335353939
28.3,-1.53516353981486,-1.89809935821617,-2.22935950362698,-2.71140973490382,-2.93989535336359
28.35,-1.6576884789174,-1.84162928924989,-2.17188596294116,-2.67840738325846,-3.04026163039586
28.4,-1.79425599502097,-1.78480672487821,-2.1119641785535,-2.63737657828791,-3.13512984746027
28.45,-1.9463017418799,-1.72803380906337,-2.05027552339858,-2.5891124327054,-3.2225156663618
28.5,-2.11521957199769,-1.67166079719675,-1.98744957118979,-2.53450382777493,-3.30036456792377
28.55,-2.30223457824644,-1.61598726573981,-1.92405607335298,-2.47449466264286,-3.3666464880594
28.6,-2.50820786319742,-1.56126457862726,-1.86060054901475,-2.41004709682475,-3.41946844801297
28.65,-2.73335006452738,-1.50769923131493,-1.7975229366931,-2.34210897612434,-3.45719601890092
28.7,-2.97682142523306,-1.45545674510639,-1.7351986978898,-2.27158686509325,-3.47857070294617
28.75,-3.23620699118619,-1.40466584215914,-1.67394176815594,-2.19932534963523,-3.48280835162812
28.8,-3.50688623033352,-1.35542268892577,-1.61400880031685,-2.12609262068072,-3.4696645810411
28.85,-3.7813799433255,-1.30779504882325,-1.5556042192293,-2.05257185876491,-3.43945710800791
28.9,-4.04886259686856,-1.26182623119177,-1.49888569310756,-1.97935762405021,-3.3930413610538
28.95,-4.29515984151261,-1.2175387623072,-1.44396971240856,-1.90695630141852,-3.33174309199617
29,-4.50363635624126,-1.17493773517048,-1.39093704673286,-1.83578962342207,-3.2572581507285
29.05,-4.65727160054538,-1.13401381877376,-1.33983791918699,-1.76620035710479,-3.17153355426703
29.1,-4.74177653688039,-1.09474592522858,-1.2906967948561,-1.69845935817409,-3.07664481747875
29.15,-4.74890062553785,-1.05710354568264,-1.24351672528379,-1.63277333820474,-2.97468253166135
29.2,-4.67858702757952,-1.02104877429872,-1.19828322529014,-1.56929283609813,-2.86765738600422
29.25,-4.5389327209699,-0.986538044619385,-1.15496768346655,-1.50812001996819,-2.75742844789275
29.3,-4.34398303575406,-0.953523605221311,-1.1135303249474,-1.44931606241015,-2.64565556793767
29.35,-4.11043708550646,-0.921954762350577,-1.07392275614685,-1.39290792776047,-2.53377385055631
29.4,-3.85459083481549,-0.891778916754761,-1.036090127512,-1.33889448464662,-2.42298640116251
29.45,-3.59032866536,-0.862942420568013,-0.999972953236392,-1.28725191274185,-2.3142708898477
29.5,-3.3282800587479,-0.83539127830021,-0.96550862725569,-1.23793841210715,-2.20839557454384
29.55,-3.07583558873644,-0.809071713827568,-0.932632673578076,-1.19089824980633,-2.10594099431904
29.6,-2.83762420069996,-0.783930623070018,-0.90127976663173,-1.14606519460272,-2.00732431678292
29.65,-2.61614361320728,-0.759915929820349,-0.871384554351782,-1.10336539905024,-1.91282412118277
29.7,-2.41236522441921,-0.73697686006742,-0.842882313472738,-1.06271979132541,-1.82260411397142
29.75,-2.22623625271282,-0.715064148180795,-0.815709463184555,-1.02404603844457,-1.73673485799643
29.8,-2.05706211537033,-0.694130186506894,-0.789803960108904,-0.987260139367389,-1.65521304058306
29.85,-1.90378070489865,-0.67412912829875,-0.765105594535169,-0.95227770193889,-1.57797812152511
29.9,-1.76515001725111,-0.655016952449647,-0.741556205089765,-0.919014952324417,-1.50492641170428
29.95,-1.6398710250236,-0.636751497218791,-0.7190998265349,-0.887389520072571,-1.43592276071563
30,-1.52666439443825,-0.619292469027206,-0.697682783163489,-0.857321036536952,-1.37081009980528


==> Data/GA.csv <==
VarName1,VarName2,VarName3,VarName4
0,-17.3778256379117,8.0774499875416,17.6198750819348
1,-120.298299555633,4.16666495042128,15.179503709538
2,-16.8917756692999,-0.567313754710561,12.73361636733
3,-5.86988146490642,-1.31187479698412,10.119345959076
4,-0.843200808822321,-0.57771017086152,7.21711307876043
5,0.968453198664318,-0.106295957947075,5.13106259998044
6,0.127916900252194,2.32528962731322,6.73411653410636
7,-3.76473856824092,5.5169549167907,13.325822578406
8,-12.9112018435603,8.07783607422554,20.2308503095354
9,-48.0229464956873,10.0608873484292,25.6255105436599
10,-17.0477323640197,11.7487177977926,29.6135456776897
11,-4.42952308907275,13.271903371565,32.4316648894276
12,1.3077437574827,14.6478462954947,34.2456733644682
13,3.70535397502067,15.9111285179646,35.157236967024
14,3.54011560312516,17.1190640533069,35.2207312626818
15,0.662536939913161,18.2329490705364,34.4528480278492
16,-6.28342278969416,19.0585845094725,32.8355142685391
17,-24.7182254957739,19.3232951067245,30.3139044609687
18,-22.8123805253282,18.7498030185441,26.7950421907907
19,-4.62801539157706,17.0354263131724,22.1804628972142
20,2.92388971811714,13.7586419298795,16.6226528142755
21,6.60169246947509,8.45133914965316,11.451183714794
22,7.7425285452273,3.81882625691792,8.38170920759698
23,6.5921634067319,3.05566019831975,7.0394860480159
24,2.68596491184912,-6.81462365273423,8.13466814811449
25,-6.0023228848583,7.20310550582578,9.96856606300292
26,-35.002688948147,15.6152405769362,10.7508264386015
27,-12.3345412106327,20.3318217314843,10.0806244008099
28,1.57631012624279,23.2999824534338,7.50278281902543
29,8.22523320197526,25.1384754279009,0.431192228498128
30,11.6995650464056,26.1274137463753,1.75521779566893
31,13.0094495980217,26.4202463959984,11.8844474139209
32,12.3857089341949,26.1324082986066,17.301965440117
33,9.56359411360255,25.4161376798944,20.7736279557078
34,3.41343180975376,24.5326688665927,22.9215398393054
35,-11.0178056841351,23.8100742912185,23.9355021264324
36,-22.8971034375739,23.3546430843772,23.8290876121352
37,1.76017170483283,22.8662994522311,22.4574338876032
38,11.2501331362681,21.8793885370015,19.3938566708669
39,16.6389549592202,19.9570931918004,13.5546012496529
40,19.7883634322869,16.580131436094,8.95882685248518
41,21.3056131002174,10.7983612412095,14.4133698201435
42,21.3666988403517,4.28798199246359,16.6459524071468
43,19.8636939111424,8.05143751026293,16.1357916868475
44,16.2919906292443,9.5930966681201,12.8839009710453
45,9.06967200400766,7.74720103251337,4.73690107587341
46,-10.0623467336594,1.52620047594428,-4.27481848015654
47,-4.3430686101904,-18.9108814501276,-1.74364056502957
48,14.3170109615605,-4.4266743847489,6.42995835133294
49,23.578049602511,5.75105718822712,18.7162524417429
50,29.7275788759265,15.3717216734942,25.6374140523411
51,34.2275034907894,21.9340866904066,30.4335684331409
52,37.6646223197012,26.699575804018,33.9935499370639
53,40.3378484208891,30.3080860168594,36.7084446449766
54,42.4224347510479,33.092880661368,38.7910346806614
55,44.0312891685732,35.2488762338153,40.372505136054
56,45.2422712166914,36.9008572708597,41.5407965136783
57,46.111904607948,38.1343042796817,42.3585358712544
58,46.6829054248778,39.0108840454981,42.8724193585212
59,46.9886071215487,39.5769247170082,43.1185438505522
60,47.0557060345292,39.8683765119327,43.1256344863485
61,46.9060409826826,39.913876758334,42.9170987922945
62,46.5577888083347,39.7367285882428,42.5123881203742
63,46.0262915456619,39.3562249284523,41.9279307180619
64,45.3246427310295,38.7885607871362,41.1777895154421
65,44.4641112803638,38.0474770717472,40.2741373752283
66,43.4544529149929,37.1447238281958,39.2276083703868
67,42.3041421075324,36.0903988517963,38.0475636610378
68,41.0205471353815,34.8931986241829,36.7422986566535
69,39.6100644813734,33.5606070432332,35.3192111776173
70,38.0782250982902,32.0990405325118,33.7849465806142
71,36.4297832154761,30.5139642923371,32.1455344341802
72,34.668798091745,28.8099929175354,30.4065319941217
73,32.7987203998803,26.9909891028837,28.5731924765167
74,30.8224980382974,25.0601768452965,26.6506813110427
75,28.7427216937219,23.0202910117031,24.6443717967445
76,26.5618394051231,20.8737944645318,22.5602636356806
77,24.2824831756274,18.6232088821497,20.4055841741143
78,21.9079713716265,16.271628575251,18.1896518429704
79,19.4430806583108,13.8235214007382,15.9250986997197
80,16.8952225106219,11.2859707607588,13.6295470375079
81,14.2762107234302,8.67057789668356,11.3277719227874
82,11.6048565345441,5.99631151178308,9.05417391868432
83,8.91063992095063,3.29361138235769,6.85491585489986
84,6.23858687072225,0.60988236797965,4.78830926413175
85,3.65504502195328,-1.9841499227598,2.92137429086086
86,1.25300769480265,-4.38933796879635,1.32117518138686
87,-0.846197544986538,-6.47883604840955,0.0428261213154603
88,-2.50007008028696,-8.11043423497014,-0.879623084404235
89,-3.56597466592434,-9.15182759107875,-1.43321045860652
90,-3.93500216431211,-9.51002252379612,-1.61731151347903


==> Data/GA_QA_compare.csv <==
0,15.673,18.864,18.864,28.425,28.425,34.936,34.936,35.903,35.903,38.845,38.845
1,17.854,19.545,19.297,27.062,29.138,34.302,35.164,35.353,36.074,38.549,38.833
2,18.949,20.991,20.283,25.252,29.539,33.359,35.116,34.502,35.971,37.978,38.553
3,19.205,22.397,21.306,22.926,29.626,32.067,34.782,33.32,35.584,37.11,37.99
4,18.661,23.44,22.072,20.062,29.388,30.364,34.139,31.75,34.888,35.909,37.117
5,17.191,24.047,22.475,17.048,28.803,28.136,33.151,29.696,33.846,34.313,35.89
6,14.374,24.217,22.49,15.47,27.837,25.169,31.756,26.976,32.391,32.213,34.232
7,8.7075,23.949,22.125,16.23,26.437,20.999,29.853,23.208,30.415,29.401,32.008
8,-23.156,23.228,21.417,17.585,24.546,14.453,27.268,17.362,27.725,25.411,28.953
9,9.2782,22.009,20.462,18.499,22.162,8.9325,23.72,7.3522,23.972,18.754,24.443
10,14.885,20.206,19.479,18.832,19.661,15.349,19.136,13.998,18.863,-1.9748,16.576
11,17.791,17.674,18.826,18.648,18.432,18.947,17.205,18.855,16.775,17.304,14.161
12,19.398,14.233,18.772,18.052,19.326,20.761,20.3,21.178,20.527,22.127,21.316
13,20.114,10.36,19.195,17.199,20.868,21.597,22.948,22.292,23.352,24.323,24.579
14,20.068,9.7773,19.723,16.349,22.016,21.795,24.437,22.657,24.875,25.298,26.136
15,19.241,12.467,20.063,15.853,22.556,21.537,25.024,22.487,25.459,25.474,26.674
16,17.439,14.774,20.074,15.947,22.485,20.955,24.86,21.906,25.277,25.012,26.422
17,14.078,16.302,19.731,16.531,21.817,20.181,23.975,21.02,24.361,23.958,25.422
18,6.7651,17.327,19.129,17.323,20.593,19.369,22.314,19.956,22.641,22.282,23.565
19,-0.31221,18.115,18.566,18.117,19.063,18.694,19.822,18.896,19.99,19.882,20.517
20,12.315,18.857,18.567,18.823,18.142,18.283,17.153,18.065,16.855,16.648,15.5
21,16.98,19.632,19.452,19.418,18.992,18.151,17.325,17.627,16.673,13.121,11.026
22,19.588,20.41,20.906,19.897,20.999,18.208,20.204,17.567,19.824,12.513,16.475
23,21.101,21.097,22.426,20.248,22.994,18.331,22.871,17.724,22.683,14.927,20.664
24,21.838,21.596,23.729,20.448,24.571,18.429,24.779,17.931,24.675,17.118,23.138
25,21.91,21.826,24.722,20.464,25.689,18.453,26.034,18.085,25.962,18.518,24.592
26,21.312,21.726,25.389,20.262,26.387,18.39,26.759,18.147,26.692,19.264,25.341
27,19.918,21.248,25.736,19.822,26.702,18.25,27.03,18.121,26.952,19.499,25.528
28,17.368,20.366,25.774,19.166,26.659,18.075,26.89,18.039,26.787,19.318,25.216
29,12.503,19.14,25.508,18.425,26.27,17.939,26.351,17.957,26.21,18.786,24.41
30,-4.4449,17.952,24.941,17.952,25.535,17.952,25.405,17.952,25.208,17.952,23.066
31,10.233,17.776,24.077,18.239,24.447,18.225,24.023,18.108,23.746,16.854,21.074
32,17.008,19.186,22.926,19.414,23.006,18.812,22.168,18.488,21.772,15.537,18.22
33,20.567,21.33,21.533,21.055,21.254,19.665,19.857,19.096,19.286,14.055,14.224
34,22.79,23.38,20.024,22.714,19.376,20.662,17.41,19.872,16.665,12.497,10.377
35,24.205,25.083,18.661,24.178,17.858,21.677,15.96,20.723,15.34,11.017,12.184
36,25.02,26.417,17.789,25.381,17.292,22.617,16.421,21.559,16.204,9.8885,15.551
37,25.324,27.414,17.532,26.316,17.605,23.423,17.702,22.314,17.722,9.4455,17.763
38,25.131,28.107,17.635,26.993,18.149,24.066,18.728,22.944,18.829,9.827,18.998
39,24.39,28.525,17.742,27.425,18.452,24.531,19.19,23.423,19.313,10.806,19.479
40,22.955,28.684,17.654,27.623,18.334,24.811,19.039,23.737,19.155,12.024,19.301
41,20.455,28.598,17.385,27.595,17.8,24.905,18.264,23.88,18.344,13.23,18.458
42,15.751,28.273,17.211,27.347,17.091,24.815,16.93,23.852,16.898,14.303,16.837
43,-0.33362,27.717,17.666,26.89,16.924,24.55,15.573,23.66,15.224,15.197,14.205
44,13.656,26.947,19.067,26.243,18.114,24.133,15.817,23.326,15.034,15.907,10.647
45,20.861,26.014,21.08,25.458,20.343,23.611,18.198,22.893,17.386,16.445,10.259
46,24.881,25.047,23.2,24.654,22.749,23.073,21.071,22.444,20.409,16.837,14.468
47,27.654,24.312,25.159,24.046,24.921,22.672,23.592,22.108,23.042,17.122,18.176
48,29.736,24.153,26.877,23.908,26.777,22.586,25.663,22.044,25.18,17.348,20.902
49,31.363,24.72,28.351,24.379,28.336,22.932,27.347,22.359,26.903,17.575,22.942
50,32.664,25.793,29.603,25.318,29.636,23.667,28.718,23.033,28.295,17.865,24.501
51,33.712,27.039,30.657,26.461,30.714,24.633,29.831,23.939,29.418,18.262,25.705
52,34.558,28.243,31.536,27.608,31.6,25.667,30.728,24.932,30.319,18.786,26.63
53,35.236,29.314,32.258,28.656,32.319,26.662,31.442,25.905,31.031,19.421,27.33
54,35.772,30.226,32.842,29.569,32.891,27.566,31.997,26.802,31.581,20.128,27.841
55,36.183,30.983,33.299,30.341,33.331,28.355,32.413,27.596,31.989,20.861,28.189
56,36.486,31.596,33.642,30.978,33.653,29.028,32.702,28.278,32.269,21.581,28.394
57,36.692,32.079,33.881,31.49,33.867,29.587,32.879,28.851,32.435,22.256,28.47
58,36.812,32.447,34.023,31.89,33.981,30.039,32.953,29.321,32.496,22.869,28.431
59,36.854,32.711,34.076,32.188,34.004,30.394,32.931,29.694,32.461,23.41,28.283
60,36.825,32.882,34.044,32.395,33.941,30.659,32.82,29.979,32.335,23.874,28.036
61,36.731,32.972,33.934,32.52,33.797,30.844,32.625,30.182,32.125,24.261,27.692
62,36.58,32.989,33.749,32.573,33.578,30.955,32.352,30.312,31.835,24.574,27.258
63,36.374,32.941,33.493,32.561,33.286,31,32.003,30.376,31.468,24.816,26.734
64,36.12,32.837,33.169,32.491,32.924,30.986,31.581,30.38,31.027,24.991,26.123
65,35.822,32.685,32.78,32.371,32.494,30.92,31.088,30.331,30.514,25.106,25.423
66,35.483,32.49,32.327,32.209,32,30.808,30.526,30.236,29.93,25.164,24.634
67,35.108,32.262,31.812,32.01,31.441,30.657,29.894,30.1,29.275,25.171,23.751
68,34.701,32.007,31.237,31.782,30.818,30.473,29.194,29.93,28.549,25.133,22.77
69,34.264,31.733,30.601,31.532,30.133,30.263,28.424,29.733,27.751,25.055,21.682
70,33.803,31.448,29.906,31.268,29.384,30.032,27.582,29.513,26.878,24.942,20.478
71,33.319,31.158,29.152,30.994,28.57,29.788,26.667,29.278,25.928,24.8,19.142
72,32.818,30.87,28.338,30.72,27.692,29.535,25.676,29.033,24.898,24.635,17.659
73,32.303,30.592,27.464,30.45,26.748,29.281,24.605,28.785,23.782,24.451,16.01
74,31.778,30.329,26.531,30.19,25.736,29.031,23.451,28.539,22.578,24.253,14.182
75,31.247,30.086,25.539,29.946,24.657,28.79,22.212,28.299,21.281,24.048,12.19
76,30.713,29.866,24.489,29.721,23.512,28.562,20.889,28.071,19.894,23.839,10.155
77,30.183,29.673,23.387,29.519,22.306,28.35,19.491,27.858,18.429,23.631,8.4391
78,29.66,29.506,22.24,29.341,21.049,28.158,18.043,27.663,16.921,23.429,7.6542
79,29.149,29.366,21.063,29.187,19.766,27.987,16.601,27.488,15.446,23.236,8.0435
80,28.656,29.251,19.882,29.058,18.494,27.838,15.266,27.333,14.143,23.054,9.113
81,28.186,29.16,18.733,28.951,17.297,27.71,14.186,27.199,13.196,22.887,10.318
82,27.744,29.089,17.667,28.865,16.258,27.602,13.506,27.085,12.743,22.736,11.416
83,27.337,29.035,16.744,28.796,15.46,27.513,13.273,26.99,12.764,22.603,12.341
84,26.97,28.995,16.014,28.744,14.949,27.442,13.396,26.913,13.096,22.487,13.096
85,26.648,28.967,15.499,28.704,14.709,27.385,13.717,26.852,13.556,22.39,13.698
86,26.377,28.947,15.185,28.675,14.668,27.342,14.097,26.804,14.017,22.311,14.165
87,26.161,28.934,15.025,28.655,14.735,27.31,14.445,26.769,14.41,22.25,14.513
88,26.004,28.926,14.961,28.642,14.834,27.289,14.716,26.745,14.702,22.207,14.753
89,25.908,28.922,14.943,28.634,14.912,27.276,14.884,26.731,14.881,22.181,14.895
90,25.876,28.921,14.941,28.632,14.941,27.272,14.941,26.726,14.941,22.173,14.941


==> Data/c_1bit.csv <==
VarName1,VarName2,VarName3
0,15.6848919154966,18.8751916194574
1,17.8649380711166,19.0450627198437
2,18.9602343190776,19.4366693566423
3,19.2148660393685,19.8062284929295
4,18.669216930648,19.9424053685907
5,17.1980606884461,19.7128894600792
6,14.3781910351067,19.0578578046115
7,8.70963444198746,18.0329009617897
8,-23.1571991723142,17.0097990325709
9,9.27418003824876,16.8860597935297
10,14.8769766387827,18.1834763670811
11,17.7798095046607,20.1426218302407
12,19.382076567316,21.9826797925345
13,20.0930665146513,23.436592119914
14,20.0426287640327,24.4666734631689
15,19.2096673447086,25.0906385140946
16,17.4019473500996,25.329031075242
17,14.0351122336702,25.1918312066415
18,6.71557091894501,24.6747380958077
19,-0.368563115046761,23.7568185137323
20,12.2517896311389,22.3975651024324
21,16.9090632966208,20.5358709754346
22,19.5098735995429,18.110569821326
23,21.0148637967908,15.2117007653838
24,21.7431897472845,12.7289905544298
25,21.8061544152709,12.50484817676
26,21.1992986705972,13.9589454858834
27,19.7968137322173,15.3972403107128
28,17.2366692506269,16.4050229192467
29,12.3626577607199,17.1176851384659
30,-4.5953265868223,17.8011079269138
31,10.072526828192,18.6938468725141
32,16.8372920628788,19.864264134563
33,20.3859090307163,21.1936355851081
34,22.598459071481,22.5063683227601
35,24.0019601696721,23.6736113086241
36,24.8065885566022,24.6279088060559
37,25.0989440604445,25.3416688390651
38,24.8943243936899,25.8070707881628
39,24.1425589294155,26.0248358994739
40,22.6954109336401,26.0000972714006
41,20.1833467496277,25.7440438401381
42,15.4676822365821,25.2827950246757
43,-0.628407070662843,24.6781949546223
44,13.3496546686694,24.0640839624062
45,20.542649075774,23.675401593958
46,24.5500573172643,23.7803650056421
47,27.3118210988066,24.4723721255402
48,29.3811475721537,25.5775119386943
49,30.9968162236414,26.8343301355568
50,32.2850826699327,28.0602196269209
51,33.3216026054735,29.1680939296586
52,34.1557939711455,30.1281719783277
53,34.8220584644848,30.9372916616046
54,35.3455548996698,31.6028908756534
55,35.7454253716732,32.1358090661342
56,36.0367180328952,32.547298981232
57,36.2315941473296,32.847895122345
58,36.3401191419524,33.0470715143011
59,36.3708003048324,33.1532229462666
60,36.3309640676329,33.1737697330035
61,36.2270283519697,33.1153021405602
62,36.064704374473,32.983731414301
63,35.8491499553194,32.7844366831969
64,35.5850888870324,32.5224068775304
65,35.2769062402819,32.2023811607877
66,34.92872647691,31.8289932634993
67,34.5444792578423,31.4069257307497
68,34.1279564896323,30.9410797432202
69,33.6828632112862,30.43676453313
70,33.2128642310328,29.8999066705802
71,32.721627878679,29.3372723507828
72,32.2128677699918,28.7566837081486
73,31.6903830292722,28.1671919851328
74,31.1580969399482,27.579147002541
75,30.6200934544281,27.0040795265317
76,30.0806503676903,26.4543043056231
77,29.5442672338478,25.9421778580631
78,29.0156852958413,25.4790260172523
79,28.4998958580343,25.0738885006015
80,28.002132764993,24.7323635406495
81,27.5278441270498,24.4558897079788
82,27.0826383905274,24.2417078632656
83,26.6722005696637,24.0835254551888
84,26.3021762116552,23.9726734382478
85,25.9780236260546,23.8994270920037
86,25.7048390173723,23.8541952162768
87,25.4871640101922,23.828411218829
88,25.3287898453323,23.8150971477776
89,25.2325761360423,23.8091617475546
90,25.2003033342109,23.8075260916665


==> Data/c_1bit_2bit.csv <==
0,15.673,18.864,25.853
1,17.853,19.033,26.276
2,18.949,19.425,26.213
3,19.203,19.795,25.639
4,18.658,19.931,24.475
5,17.186,19.701,22.575
6,14.367,19.046,19.724
7,8.698,18.021,16.273
8,-23.169,16.998,16.204
9,9.2626,16.874,19.765
10,14.865,18.172,22.817
11,17.768,20.131,24.927
12,19.37,21.971,26.319
13,20.081,23.425,27.156
14,20.031,24.455,27.537
15,19.198,25.079,27.519
16,17.39,25.317,27.136
17,14.024,25.18,26.405
18,6.704,24.663,25.343
19,-0.38015,23.745,23.973
20,12.24,22.386,22.35
21,16.897,20.524,20.593
22,19.498,18.099,18.878
23,21.003,15.2,17.342
24,21.732,12.717,15.873
25,21.795,12.493,14.026
26,21.188,13.947,10.989
27,19.785,15.386,5.3653
28,17.225,16.393,6.197
29,12.351,17.106,13.424
30,-4.6069,17.79,17.952
31,10.061,18.682,21.022
32,16.826,19.853,23.222
33,20.374,21.182,24.811
34,22.587,22.495,25.92
35,23.99,23.662,26.62
36,24.795,24.616,26.943
37,25.087,25.33,26.894
38,24.883,25.795,26.448
39,24.131,26.013,25.546
40,22.684,25.989,24.067
41,20.172,25.732,21.778
42,15.456,25.271,18.319
43,-0.64,24.667,14.668
44,13.338,24.052,17.297
45,20.531,23.664,21.877
46,24.538,23.769,25.266
47,27.3,24.461,27.765
48,29.37,25.566,29.68
49,30.985,26.823,31.186
50,32.273,28.049,32.387
51,33.31,29.157,33.35
52,34.144,30.117,34.119
53,34.81,30.926,34.726
54,35.334,31.591,35.195
55,35.734,32.124,35.543
56,36.025,32.536,35.786
57,36.22,32.836,35.935
58,36.329,33.035,36
59,36.359,33.142,35.989
60,36.319,33.162,35.909
61,36.215,33.104,35.766
62,36.053,32.972,35.567
63,35.838,32.773,35.316
64,35.573,32.511,35.018
65,35.265,32.191,34.677
66,34.917,31.817,34.298
67,34.533,31.395,33.885
68,34.116,30.929,33.441
69,33.671,30.425,32.971
70,33.201,29.888,32.478
71,32.71,29.326,31.966
72,32.201,28.745,31.438
73,31.679,28.156,30.9
74,31.147,27.568,30.355
75,30.609,26.992,29.807
76,30.069,26.443,29.26
77,29.533,25.931,28.72
78,29.004,25.467,28.191
79,28.488,25.062,27.678
80,27.991,24.721,27.186
81,27.516,24.444,26.72
82,27.071,24.23,26.286
83,26.661,24.072,25.888
84,26.291,23.961,25.531
85,25.966,23.888,25.221
86,25.693,23.843,24.961
87,25.476,23.817,24.754
88,25.317,23.804,24.605
89,25.221,23.798,24.514
90,25.189,23.796,24.484


==> Data/output.csv <==
VarName1,VarName2,VarName3,VarName4,VarName5
0,37.8695142461075,32.1964034599584,24.0806025071038,18.8636027056127
1,37.612406653859,31.6967272948217,23.0985118786136,19.0336675302345
2,37.0898436746041,30.9364699614624,21.9549399586691,19.425855155533
3,36.2923566462222,29.9233304239327,20.7806889912554,19.7963819919841
4,35.2001445948525,28.6668134980283,19.7283862989021,19.933912358533
5,33.7796706850168,27.1843908850981,18.9040467045149,19.7061344424469
6,31.9767819702529,25.511159130169,18.312892761619,19.0532236236448
7,29.7028211509204,23.7132523898207,17.9112326367745,18.0307684364997
8,26.8047642292142,21.8999604401161,17.7258447212711,17.0105465890392
9,22.9956501327162,20.2191879686129,17.898386450833,16.8900630974931
10,17.709042748601,18.8213144525418,18.5532628184031,18.1911079568685
11,11.0353283298786,17.8141412656757,19.6103153320334,20.154250750132
12,12.0856832235135,17.2573074332806,20.8225519237068,21.9986712266236
13,15.4114038233075,17.1716775256331,21.9582063246351,23.4573070265691
14,16.7535598058528,17.502816154986,22.8790396905394,24.492468210193
15,16.6374184434172,18.0960394049561,23.5197957505146,25.1218645147038
16,15.2148928634176,18.755260097003,23.852335692776,25.3660344249906
17,12.1079591551364,19.3195455538473,23.862410511016,25.2349523214416
18,5.34384392147534,19.6884057155532,23.5375643639503,24.7243113512014
19,-3.56979054710582,19.8102116712695,22.861181712399,23.8131718855972
20,9.50782672861967,19.6652771595431,21.8103849892857,22.4610198093144
21,14.261487257909,19.2569187065025,20.3599702502178,20.6067411227227
22,16.902731027984,18.6133376023656,18.505762555364,18.1891620475033
23,18.4877190850409,17.8012047364508,16.3544828692602,15.298313890609
24,19.3984859482242,16.9478110213769,14.3694809330291,12.8239152317246
25,19.8220839719536,16.2487607954976,13.4818319088909,12.6083665460997
26,19.870953188607,15.9085937237256,13.9916064165406,14.071330831511
27,19.6278438280083,16.0130189040635,15.078576846079,15.5187567220191
28,19.1686857167282,16.4795922700498,16.1331368879701,16.5359249555845
29,18.5770739381963,17.1610916808281,17.054317284413,17.2582174982877
30,17.9515051216495,17.9515051216495,17.9515051216495,17.9515051216495
31,17.3995017310855,18.8017103946738,18.9496251284367,18.8543329056282
32,17.0134074183212,19.688262879121,20.0861267054897,20.0350521862559
33,16.8385468809278,20.5855761373134,21.2980269340758,21.3749277031518
34,16.8613374427484,21.4572839957828,22.4803216291204,22.6983551199817
35,17.0295588377587,22.2615174604912,23.5424552256996,23.8764716675757
36,17.2838085529399,22.9593345290618,24.4267406050075,24.8418095914337
37,17.5762409239208,23.5198890783434,25.1028253426425,25.5667646184626
38,17.8736669560258,23.9217543142867,25.557282974257,26.0435035617672
39,18.1538592387511,24.1524853277325,25.7861567252573,26.2727348393346
40,18.4022736719307,24.2086949886878,25.7919132298031,26.25957847092
41,18.6116647804383,24.098613763339,25.5852292129644,26.0152100744549
42,18.7842297173019,23.8491841679881,25.1934268128868,25.5657355226256
43,18.9348916700365,23.5194293570134,24.6792489117147,24.9729851829808
44,19.0937698976882,23.2172915154164,24.1708231801278,24.3707854231278
45,19.3049215229019,23.1011390143347,23.8797015142967,23.9940616351416
46,19.6179065190451,23.3285693661851,24.0354550145573,24.1110166469579
47,20.0715874790899,23.9560860679873,24.7164860639481,24.8150338988635
48,20.6771388725726,24.8956948547391,25.7780084636239,25.9321877446926
49,21.4122115102864,25.9890150162931,26.9929582492263,27.2010091169784
50,22.2308489224826,27.0994980179454,28.1927051068689,28.4388760593307
51,23.0807336654537,28.1437485905548,29.2904407393587,29.5586871303593
52,23.9165048275438,29.0814378969549,30.2526986187141,30.5306462341971
53,24.7051217646866,29.8978380906781,31.0726713733022,31.3515761765627
54,25.4255083787975,30.5913288822115,31.7550677392721,32.0288997384581
55,26.0658859346998,31.166335184652,32.3088430028331,32.57344123918
56,26.6208960140935,31.6297145533735,32.7439772693531,32.996438311001
57,27.0893035835914,31.9890113539235,33.0701450671805,33.308410372128
58,27.4723863670582,32.251659239477,33.296234133774,33.518816419771
59,27.7728809732234,32.4246519125868,33.4302349811104,33.636036294446
60,27.9943224554891,32.5144411061566,33.4792858627077,33.6674754651241
61,28.1406445439748,32.5269428259793,33.4497777436585,33.6197094792614
62,28.2159473513857,32.4675940231917,33.3474785231645,33.4986350155617
63,28.2243714491062,32.3414324017552,33.1776607938375,33.3096168133347
64,28.1700397044529,32.1531874159071,32.9452289790539,33.0576296155412
65,28.0570430434111,31.9073782923857,32.6548470589753,32.7473986262292
66,27.8894556792856,31.608418845889,32.3110705566817,32.3835438700528
67,27.6713711412162,31.2607307149746,31.9184874082607,31.9707344655172
68,27.4069538567945,30.8688671797238,31.4818722256797,31.5138584717371
69,27.1005028148377,30.437649092905,31.0063571328691,31.0182123299908
70,26.7565243364585,29.9723124289484,30.4976192110355,30.4897101754904
71,26.3798103619849,29.4786630087673,29.9620786361583,29.9351061497627
72,25.9755169348617,28.963227429858,29.4070916260818,29.3622107395269
73,25.5492347347923,28.4333796359854,28.841107460551,28.7800639698759
74,25.1070397353338,27.8974102548921,28.2737397592086,28.1990048983744
75,24.6555078718526,27.3644930989335,27.7156831538475,27.6305540052173
76,24.2016741916232,26.844495532747,27.178397594547,27.0870162526641
77,23.7529163410802,26.3475858360509,26.6734999679764,26.5807388940205
78,23.3167471143786,25.8836215177916,26.2118626762626,26.1230390397637
79,22.9005136285785,25.4613623034737,25.8025225241544,25.7229482461093
80,22.5110220571765,25.087628987139,25.4516193544874,25.3860571647592
81,22.1541332895848,24.7665925541616,25.1616484388287,25.113797383288
82,21.8343980159909,24.4993856339562,24.931262929492,24.9034033934266
83,21.5548084253343,24.2841582704443,24.7557005166632,24.7485769038941
84,21.3167296411955,24.1165739585981,24.6277081752001,24.6406437717617
85,21.1200379115993,23.9906187540649,24.5387055089679,24.5698748337996
86,20.9634459002761,23.8995327958031,24.4799162056797,24.5266751122839
87,20.8449551357776,23.8366871248879,24.4432842756088,24.5024749117435
88,20.7623548712174,23.7962937699571,24.4221094688168,24.4902938588489
89,20.7136881405403,23.7739117773957,24.4114277306081,24.4850389642235
90,20.6976228786627,23.7667652947334,24.4082065084927,24.4836302594029


==> Data/phase_difference.csv <==
"Theta [deg]","11x11UCs-180_degrees_PS-90_degrees_Quantization [] - Freq='28GHz' Phi='0deg'","11x11UCs-164_degrees_PS-90_degrees_Quantization [] - Freq='28GHz' Phi='0deg'","11x11UCs-134_degrees_PS-90_degrees_Quantization [] - Freq='28GHz' Phi='0deg'","11x11UCs-72_degrees_PS-90_degrees_Quantization [] - Freq='28GHz' Phi='0deg'"
0,28.9627632802146,30.6851576157342,33.9794363192035,37.0151164967648
1,28.6073700855574,30.2829693722623,33.5968756112959,36.7417637501962
2,28.0461846467649,29.6538801862805,32.9577629695964,36.2102157878765
3,27.2844304754108,28.808078119555,32.0639613851778,35.4143133724201
4,26.3193717507142,27.7521312070846,30.9125190605439,34.3391382190942
5,25.1448920179861,26.4918858834808,29.4967649807123,32.9587614329923
6,23.7678098143738,25.0411293957628,27.808657526011,31.2317549130919
7,22.2553783175397,23.4463068230104,25.8459152049183,29.092851798122
7.99999999999998,20.8415473504071,21.8451939366777,23.6344033912139,26.4378509418627
9,20.0132341919248,20.550541191517,21.2929519440787,23.1002831509938
10,20.1809161069953,19.9859210405622,19.1715024696556,18.8650529732092
11,21.1120760698475,20.2746098615025,17.8918746374201,14.1216724266221
12,22.245634487375,21.0593677766268,17.7790813632193,12.7092420207798
13,23.2238167306702,21.913629505001,18.3884641994527,14.7450917701525
14,23.9075723636693,22.5957880043823,19.1449430357227,16.2812578255042
15,24.2538714653587,23.0048634717316,19.7628083377693,16.8542423707392
16,24.2474958987716,23.1001732604875,20.1446372051444,16.6622269472329
17,23.8736430192442,22.858550888006,20.259693815648,15.8865016524101
18,23.1057916468289,22.2556185495519,20.0951063196049,14.7320938073969
19,21.8969379615633,21.2569594625761,19.6432323273884,13.5692545827667
20,20.1697380604118,19.814589143368,18.9046293492186,12.9840024312588
21,17.8112002286608,17.877522216782,17.9046244895182,13.3220286768574
22,14.7440365556042,15.4732362984106,16.7329472104137,14.2488263875604
23,11.5830145657948,13.0823339686693,15.6109621318702,15.2510565397457
24,11.1090624173814,12.2101965065142,14.9098473002606,16.0596569773212
25,13.3571089742196,13.4404973516109,14.9190568550322,16.5956361652851
26,15.5786613026303,15.2500180935883,15.5302163188306,16.858453206134
27,17.2043661271419,16.7974261616706,16.3975255026825,16.8768313725487
28,18.3857599455909,18.0066876842409,17.274367825387,16.6984778840218
29,19.3280892832427,18.9908460677508,18.078215343475,16.3981761314776
30,20.1957945193916,19.874357446753,18.8199955861496,16.0916103604513
31,21.0828350425994,20.7406454505316,19.5387921198712,15.9329834679686
32,22.0017814638334,21.6134658077595,20.2613498629314,16.0638803674469
33,22.9055773873496,22.4654860803399,20.9840468309271,16.5251261972451
34,23.7266018218515,23.2444884252327,21.6753962625024,17.2265941341902
35,24.4048186751525,23.8973777854453,22.2902367332155,18.0169252250848
36,24.8967044096172,24.3815084858434,22.7835176525382,18.7643767032968
37,25.1727339007863,24.6656896299313,23.1174539448053,19.3845795598536
38,25.2118264951328,24.7269087392083,23.2628123120259,19.8325520525597
39,24.9969797819955,24.5470009006203,23.197742122077,20.0882143923652
40,24.5142955703498,24.1119234854537,22.9074849753498,20.1469287810445
41,23.7592908130865,23.4174602451176,22.3886659677647,20.0167738901898
42,22.7617834919245,22.4910852402567,21.6648789310843,19.7226464361673
43,21.6558298506199,21.4517079693154,20.8261407078654,19.3179126470332
44,20.8074763164317,20.6188336660348,20.0983229328341,18.9020142182998
45,20.7851420701544,20.50789073688,19.8620854416093,18.629327462586
46,21.785741493383,21.365920538678,20.405969956499,18.6717685015991
47,23.3530340525555,22.8339571777446,21.5939535871461,19.119121139941
48,24.9911506248246,24.4310280243136,23.0425636317375,19.9094464272134
49,26.4722390220674,25.9053670336324,24.4682948436256,20.8854339433269
50,27.7358984273229,27.1781448260196,25.7464187116358,21.8977250889982
51,28.7841550159148,28.2420824172647,26.8414505207392,22.8506541926246
52,29.6366175021766,29.1125141615465,27.7542529702004,23.6964293042892
53,30.3153080423293,29.8095203310328,28.4977748065543,24.4166512182947
54,30.8402223844634,30.3522091471978,29.0876103057278,25.0081558300166
55,31.2284235713577,30.7572394928225,29.5386771884775,25.4748582830074
56,31.4942112268331,31.0387330258183,29.8642392695022,25.8235658303158
57,31.6495536479032,31.2085873575207,30.0757855161558,26.0619571470023
57.9999999999999,31.7045260983395,31.2768578176337,30.1831948254756,
58,,,,26.1976609005035
58.9999999999998,31.6676856669826,31.2521048628232,30.1949723036297,
59,,,,26.237874821408
60,,,,26.1892460633017
60.0000000000001,31.5463742397278,31.1416836134011,30.118480819855,
60.9999999999999,31.3469592330259,30.9519781292931,29.9601448425004,26.0578762294385
61.9999999999998,31.0750253580543,30.6885903124722,29.7256236729089,
62,,,,25.8493854858891
63,,,,25.5690055396304
63.0000000000001,30.7355298449468,30.3564942086206,29.4199583349641,
64,30.332931733757,29.9601655052808,29.0476985563678,25.2216890642358
64.9999999999998,29.8713041815724,29.5036948031325,28.6130167077358,
65,,,,24.8122323078304
66,,,,24.3454124101521
66.0000000000001,29.3544375660466,28.9908923092335,28.1198155412774,
67,28.7859405222146,28.4253911059068,27.5718365965122,23.8261433437371
67.9999999999998,28.1693458691607,27.8107560724514,26.9727763757872,
68,,,,23.2596550473432
69,,,,22.6516990516982
69.0000000000001,27.5082285459524,27.1506057789808,26.3264178072235,
70,26.8063429780846,26.4487550276168,25.6367849013094,22.0087798050392
70.9999999999998,26.0677873685651,25.7093857948325,24.9083284095516,
71,,,,21.3384024400786
72,,,,20.6493129846817
72.0000000000002,25.2972015846565,24.9372534074277,24.1461488364381,
73,24.5000024356875,24.137931604583,23.3562588340985,19.9516847210951
73.9999999999998,23.6826533624428,23.318092692324,22.5458774933517,
74,,,,19.2571761018756
75,,,,18.578759445575
75.0000000000002,22.8529523014738,22.4858045011123,21.7237312924411,
76,22.0202989540369,21.6508013831275,20.900307746538,17.9302139009229
76.9999999999998,21.1958697410922,20.8246511094941,20.0879686498873,
77,,,,17.3252179890667
78,,,,16.7760877152479
78.0000000000002,20.3925899908301,20.020698953604,19.3007896712825,
79,19.6247648999326,19.2536434340246,18.553977102769,16.2923718794195
79.9999999999998,18.9072458380409,18.5386208370252,17.8627618178889,
80,,,,15.8796639599053
81,,,,15.5390113199084
81.0000000000002,18.254105654811,17.8897883245449,17.2408212956837,
82,17.6769881798337,17.3186051500428,16.6985167891974,15.2671375645742
82.9999999999998,17.1835218907699,16.832242565779,16.2414435372236,
83,,,,15.0574080754046
84,,,,14.9012228442749
84.0000000000002,16.7763043130328,16.4326496924875,15.869808885618,
85,16.452840580831,16.1166379021758,15.5788923466531,14.789442949836
85.9999999999998,16.2064750806374,15.8769667544569,15.3604245626254,
86,,,,14.7135495726723
87,,,,14.6664020653942
87.0000000000002,16.0279855531434,15.7040440957686,15.2044041004973,
88,15.907332072769,15.5877072017469,15.1008208317458,14.6426052843966
88.9999999999998,15.8351274021066,15.5186620648962,15.0409319953222,
89,,,,14.6385720826758
90,,,,14.6523816516222
90.0000000000002,15.803608986893,15.4893897989705,15.0179786844804,

